Low-mass members of the young cluster IC 4665 and pre-main-sequence lithium depletion

We have used fibre spectroscopy to establish cluster membership and examine pre-main-sequence (PMS) lithium depletion for low-mass stars (spectral types F to M) in the sparse young (~30 Myr) cluster IC 4665. We present a filtered candidate list of 40 stars that should contain 75 per cent of single cluster members with V of 11.5 to 18 in the central square degree of the cluster. Whilst F- and G-type stars in IC 4665 have depleted little or no lithium, the K- and early M-type stars have depleted more Li than expected when compared with similar stars in other clusters of known age. An empirical age estimate based on Li-depletion among the late-type stars of IC 4665 would suggest it is older than 100 Myr. This disagrees entirely with ages determined either from the nuclear turn-off, from isochronal matches to low-mass stars or from the re-appearance of lithium previously found in much lower mass stars (the ``lithium depletion boundary''). We suggest that other parameters besides age, perhaps composition or rotation, are very influential in determining the degree of PMS Li-depletion in stars with M greater than 0.5 Msun. Further work is required to identify and assess the effects of these additional parameters, particularly to probe conditions at the interface between the sub-photospheric convection zone and developing radiative core. Until then, PMS Li depletion in F- to early M-type stars cannot be confidently used as a precise age indicator in young clusters, kinematic groups or individual field stars.

==> refreply.txt <==
Thank you to the referee for carefully reading our paper. 
We will respond to their points according to the numbers in their report.

(1) We have re-worded the abstract and summary to be clear that it is
    more depletion than expected compared to stars in other clusters of
    known age.

(2) We prefer to leave section 1 alone. We have added a couple of
    sentences to section 5.1 to indicate that although there is some
    evidence for age spreads in young clusters of about 10 Myr, 
    there are no Li-depleted cluster members below the LDB luminosity
    that might indicate a tail of older stars. In any case a 10 Myr age
    spread would not affect our discussion or conclusions, we would
    need stars in IC 4665 that were older than 50 Myr to provide any
    sort of explanation.

(3) We are happy to comply. We originally drafted this section with the
    idea of publishing the main result as a MNRAS letter. We did not
    revise this section after expanding the paper, we have done so
    now. (And thank you for the kind words.)

(4) We have changed the notation for the uncertainty in EW(Li). We have
    also changed the notation for uncertainties from delta to sigma in
    the other places it occurs (Tables 1 and 3). 
    
    We were previously unaware of the Cayrel paper, and had used our formula as a
    rough approximation to the uncertainty. We agree that the
    uncertainties should be larger by 50%. These have been changed in
    the Figures and Tables and at various points in the text where
    EW(Li) uncertainties are mentioned. We have also recalculated the
    Li abundance uncertainties, where the effect on these error bars is
    less than 50% because the assumed Teff uncertainties also
    contribute. As the referee rightly supposes this change has no
    effect on our main results and conclusions. The only significant
    change is that the upper limits for some of the cooler stars become
    quite large, but as these are in the "Li-chasm" anyway, they have
    no influence on the comparison with other clusters or models.

(5) Changed as requested.


(6) We have added a list (not completely comprehensive, because there
    are very many) of the "different authors" who have tackled this problem.

    As to the reasonableness of choosing to show the Baraffe models,
    well this all depends on what you think "reasonably" means. We
    agree they are not a good fit in any formal statistical sense and
    the depletion predicted is a bit on the low side, but it is much
    better than other models which are readily available (to us) at a
    range of ages. We have added a comment to indicate that although
    "reasonable", it is not a good fit.

    The aim of our paper is not really to choose which model is "best"
    (although some are clearly worse than others). The Pinsonneault models at
    100 Myr and [Fe/H]=0.0 shown in Fig 2a of the ARAA article do give
    a better match to the Pleiades, but we only have these models at
    ages of 100, 700 and 4500 Myr for solar metallicity and for a range
    of metallicities at 100 Myr, as presented in Fig.2 of the ARAA
    paper. The provenance of these models is also not clear - they do not
    appear to be the same as the Pinsonneault et al. (1990) models
    (without rotation) which predict far too much Li depletion at 50
    Myr (e.g. 1.68 dex of depletion at 5000K after 50 Myr) to match IC
    2391/2602 and lie below the Pleiades abundances as well.

    As we do not have a general set of isochrones for the models plotted
    in Pinsonneault (1997), we cannot comment on how much depletion they
    predict at 30 Myr, between 30 and 100 Myr, or the effect of
    metallicity on the amount of depletion at 30 Myr. We are 
    happy to make reference to the Pinsonneault paper in section 5.2
    [Comment by RDJ] In fact, I feel quite guilty for not including it in the first
    place, as this was this paper that switched me on to the idea that PMS
    Li depletion should be composition-dependent.

(7) Reference to Anders & Grevesse (1989) added.

(8) As the referee probably understands, the LDB is defined as the
    *luminosity* where Li re-appears. Different models agree on the
    luminosity-age relation extremely closely, but they do differ in
    the Teff of the LDB, mainly because of different atmospheres
    attached to their models. It is also a moot point as to how well
    the Teff of very low-mass stars are determined in any case. Manzi
    et al. (2008) do not calculate A(Li) or Teff for their targets. The
    approximate I-K of the LDB is 2.7, which if we were to stick with
    the Kenyon \& Hartmann (1996) calibrations, corresponds to about
    Teff=3240 and a spectral type of M5. As it happens, this
    temperature agrees well with the Baraffe model predictions in
    Fig.7 at 30 Myr. We have indicated the position of the LDB in Fig.7,
    amended the caption and added a short paragraph to the end of section 4.2.
        

(9) We don't think that colour is *essential* for any of the
    figures. They are all comprehensible when printed in B/W (though
    will appear in colour in the electronic version in any case).

